Hubble constant and nuclear equation of state from kilonova spectro-photometric light curves

The merger of two compact objects of which at least one is a neutron star is signalled by transient electromagnetic emission in a kilonova (KN). This event is accompanied by gravitational waves and possibly other radiation messengers such as neutrinos or cosmic rays. The electromagnetic emission arises from the radioactive decay of heavy $r-$process elements synthesized in the material ejected during and after the merger. In this paper we show that the analysis of KNe light curves can provide cosmological distance measurements and constrain the properties of the ejecta. In this respect, MAAT, the new Integral Field Unit in the OSIRIS spectrograph on the $10.4$ m Gran Telescopio CANARIAS (GTC), is well suited for the study of KNe by performing absolute spectro-photometry over the entire 3600-10000 Angstron spectral range. Here, we study the most representative cases regarding the scientific interest of KNe from binary neutron stars, and we evaluate the observational prospects and performance of MAAT on the GTC to do the following: a) study the impact of the equation of state on the KN light curve, and determine to what extent bounds on neutron star (NS) radii or compactness deriving from KN peak magnitudes can be identified and b) measure the Hubble constant, $H_0$, with precision improved by up to 40$\%$, when both gravitational wave data and photometric-light curves are used. In this context we discuss how the equation of state, the viewing angle, and the distance affect the precision and estimated value of $H_0$.

==> aa.txt <==

Dear Dr. Perez Garcia,

Your manuscript was submitted to a referee who recommends publication, but only following fairly substantial revision (report appended below and annotated pdf attached). 

The referee is generally positive about the study, but requests clarification and detail on a number of important issues. Please give all points full consideration when revising the manuscript. When you have done so, upload the revised version to the A&A database in the usual way.

Do note that the nominal timescale for resubmission is within 3 months of receiving this first report, unless agreed otherwise with me. 

Instructions for resubmission can be found at  
https://mms-aanda.obspm.fr/is/aa/resubmit_a_paper.php
author ID: 35935

Please indicate all changes in either colour or boldface in the next version, and also include a point-by-point response to each of the referee's comments in your cover letter.

I look forward to receiving the revised version.

best wishes,
Rubina

Dr. Rubina Kotak 
A&A Editor
-------------------
Referee Report

This paper describes potential EOS and H0 constraints by MAAT, a new spectrograph on the GTC. Overall, there is a lot of interesting information in this paper, and these are important topics, but the paper lacks clarity as to the details of many of the analyses they are performing (see below). For example, the community has made publicly available prospective O4/O5/O6 simulation sets consistent with expectations, which the authors do not make use of here. There is a similar situation for NS EOS data sets. The authors are also not clear on some of their H0 and EOS techniques, another area where a lot of sophisticated Bayesian inference code exists to make quantitative assessments like the authors appear to be doing. 

I also think the paper would benefit from some kind of flowchart summarizing the steps in the analysis and how the puzzle pieces fit together, which is essential for this paper to be understood by the community. It would also benefit from a clear outline at the start. 


I would also point out that the 20+ figures in the paper (with varying quality) seem excessive relative to what is required, although maybe some of the spectral plots could appear in the Appendix. Specific comments below:


****************************************
> OUR REPLY...
***************************************



Section II:

When discussing detection rates, should cite observing scenarios by the LVK and more recently by Petrov et al.


"The inclusion of KAGRA during O4 contributes to better localizations." -> This is not the expectation for O4 at this point.

> After checking the effective sensitivity of KAGRA for the incoming O4 run, we have removed this sentence, in agreement with the comment of the referee.

-----------
APG: I suggest to change this and update info on next campaigns in the manuscript, maybe LUCA?

Luca: DONE
-------------------------

"Thereafter a few candidates might be reported from larger surveys, or smaller size optical telescopes, and com- municated to the astronomical community through Gamma-ray Coordinate Network (GCN) Notices and Circulars and/or alert brokers, establishing the appearance of new transients." -> The authors can be much more specific based on the experience of O3 here.

APG: I suggest to update this based on info from O3, Maybe from info  M. Branchesi about how do they do it? Luca.

Luca: I have included some text- can discuss it

UPDATE-->Discuss and cite two papers, rewrite text on the pre-procedure to classification.

------------------


"In this first phase" -> I understand now that the authors are transitioning to discuss observing scenario plans, but for this, I would think at least a section header setting up the problem would be appropriate. I.e. Maybe this could all be moved under section 2.1 and make it a new section summarizing observation plans.

APG: I agree, create a new section header
---------------------

Fig. 2 : Fig. 2 caption says R1000 gratings, text says R500. Also, while it is rather obvious that MAAT will be able to identify KN features if the KN is bright, the more important question is what is the max distance and lowest resolution to which MAAT observations can distinguish between KN and other transients. Fig. 1 shows that R500 is enough. Text says that MAAT can detect transients as faint as 21.5. Instead of Fig. 2 just showing GW170817, maybe it should show GW170817 if it were at r=21.5 mag, compared with simulated spectra of type Ia/II SNe (from Fig. 1) if they were also at r=21.5 mag.
Also, some more details on how the observation with GTC was simulated will be useful. eg. what sky backgrounds, seeing conditions were assumed?

APG: Discuss on how SN and KN are distiguishable in light of MAAT performance.
Fix the typo caption/text--Enrique, Luca could check?
Luca/Paco/Enrique can we discuss on the sky backgrounds ? 
ASC: I will add the sky background etc from the ETC that I assume.
---------------

Section III:
I am surprised that the authors would sample randomly from the literature. At this point, there are many publicly available, parameterized and non parameterized EOS analyses based on GW170817, NICER, and others that provide Bayes factor weighted probabilities for EOSs. 

The authors themselves acknowledge: “It is important to note that some of these works miss a detailed treatment of neutrino emission/absorption, which may impact the ejecta masses in a systematic way, e.g. underestimating their value, and thus the KN light curve” so this seems like a strange choice. I would think the authors would be moving in this direction for performing realistic analyses as they are attempting here. In section 5, the authors point out: "EoS differences thus translate into significant changes in the luminosity and evolution of the light curves." which would make this even more important. All that being said, a reasonable discussion of the models chosen is absolutely essential, but really this should  be done as described above, which would mitigate these concerns.



APG: A discussion on EOS based on Bayes factor is needed here. Conrado/David/Angeles can do that. We can not do a full range of EoS at this point, more simulations needed.
-->We have verified that our set of EoS have a compactness that is ok as considered with respect to other informed by GWs and in this sense we discuss this fact to mitigate concerns.

---------------


I am also a bit surprised that they are not deriving their binary properties from simulations derived from GW-informed results. There are public datasets nowadays cognizant of the GW-detection bias and informed by GWTC-3 and others (i.e.  Petrov et al., etc.) that I would think would make more sense to use than just pinning parameters. Also, it would be good to explain / cite setting M_wind = .3 M_disk. A variety of values here remain possible, so it would be good to provide some justification if possible, as the downstream analyses depend on this result.

APG: 
I am not sure what this means, a citation Polina Petrov et al 2022 ApJ 924 54
is needed in order to discuss this point.
I agree the choice is 0.3M_disk remains somewhat arbitrary. How about discussing a bit 0-0.5 possible range?
Mattia can help with this part?

MB:
I drafted a sentence for the 0.3 Mdisk part. Regarding the first part, I think we can try and dodge this. We can say that models from Nedora et al. (A-I) are tailored to GW170817, for instance. Do we know how the distribution of 1, Mchirp, M1 we choose relates to the one inferred from GWTC-3?



--------------------

Section V:

"The goodness of fit analysis is computed with the whole spectra from MAAT, which corresponds to the spectra shown in Fig. 18." -> I am a bit confused here, did the authors simulate a spectrum and recover that spectrum in some kind of Bayesian inference analysis... or what does this mean?

APG: We must clearly explain. How is it obtained? Ana, Suhail, Paco can you help with this?? Write a paragraph with methodology, please.

ASC: Most of the comments in section V should be answered with clarification in the methodology. I am working on that

--------------------

"The constraint from the described photometry improves only by a factor of 5%" -> Can the authors identify where the improvement comes relative to the other GW-EM analyses? Also, I think numbers on this level really imply the Bayesian inference was done carefully, which has not been described at all.

APG:  A careful explanation is needed here.
Suhail, Ana, Paco, Luca we need some clarification with a paragraph.

ASC: as before it should be answered with the methodology explanation. Working on it

----
"Our results on the H0 for GW190425 depend on the assumed KN model and assumed redshift, therefore, we do not intend to provide a realistic H0 value for GW190425, but only to show the improved uncertainties and the dependence on the model assumptions, including the chosen EoS." -> But unless you are marginalizing over models and EOSs as other analyses are doing, I still do not understand what these numbers really mean. My understanding is that you are trying to show that the spectra provided make improvements over light curves alone, but it is not obvious that this has been shown.

APG: Ana, Suhail, Paco we need help here. Not clear what we do in this part. We can discuss (few lines) the possibility of including lensing in KN analysis.

ASC: This should again be answered with the more detailed methodology. We are indeed marginalizing over different models, once we clarify the text it should be fine. Working on it

ASC: Where do we want to add lensing? 
APG: Just a few comments on this JM Diego gave a seminar about prospective future work.

-->UPDATE: Include a ref and a couple of lines of improving H0 with this aspect.Standard sirens paper?

-------------------------------------

Minor comments:
Most of the figures need larger axis labels

APG: We already have most figures with larger labels (C. Del Burgo, David)-DONE!
Fig 13 and 14-Enrique-DONE!



------------------

Section 1
Para 3 : What about GW190425?

-UPDATE: Info in posteriors on this BNS.
ASC: Added some info about GW190425 in the intro 

Para 3 : Since no other... Incomplete sentence
-fixed
Section 2
Para 7 : “We compare observed..” Might be worth comparing with fast-declining type II SNe--

APG: Luca, can you take a look?

LUCA: I am going to include a recent type IIb spectrum I got from the NOT - waiting for some reply from Enrique about the ETC
-------------------------

Section 3
Fig. 6 : Not clear to me what the purpose of the right panel is?

APG: Write a paragraph in the text on the M_chirp importance, David/Conrado/Ángeles.
------


Section 3.2
Mdd corresponding to Mej is a bit confusing. Authors define Mej = Mdyn + 0.3*Mdisk and Mdd = Mdyn+Mdisk … I would guess there is a better way.

APG: Rewrite quantities
UPDATE: Discuss-3.2

---

Section 3.2 Last para
Not entirely clear what trends/correlations are being referred to. Bottom panel of Fig. 10 does not show any correlations of L vs M1. The claimed trends for LS220 and DD2 are no better than that seen for SFHo. If anything, the correlation for SFHo seems stronger than for DD2 and LS220. In either case, the trends do not seem very obvious.

APG: Explain that we do not have enough data at this point and more sistematic analysis is needed
-------------------------------


MB: I added to the introduction a reference to our H0 review, hope it's fine!

